Stellar Bars in Spinning Halos: Delayed Buckling and Absence of Slowdown

We use high resolution numerical simulations in order to analyze the stellar bar evolution in spinning dark matter (DM) halos. Previous works have shown that the halo spin has a substantial effect on the bar evolution and can lead to bar dissolution following the vertical buckling instability. Here, we invoke the DM spin sequence, $\lambda=0-0.09$, and study the effect of DM density along this $\lambda$-sequence by varying the compactness of DM halo. We find that (1) varying the DM density has a profound effect on the stellar bar evolution along the $\lambda$-sequence, namely, on its amplitude, pattern speed, buckling time, etc.; (2) For $\lambda\gtrsim 0.04$, the buckling instability has been delayed progressively, and does not occur when the bar has reached its maximal strength; (3) Instead, stellar bars remain near maximal strength, and their amplitude plateau stage extends over $\sim 1-7$ Gyr, terminating with the buckling instability; (4) Although stellar bars remain strong during the plateau, their pattern speed stays nearly constant. The reason for this unusual behavior of stellar bars follows from the highly reduced gravitational torques which they experience due to the DM bar being aligned with the stellar bar. The performed orbital analysis shows that the delayed buckling results from a slow evolution of stellar oscillations along the bar major and vertical axes -- thus postponing the action of the vertical 2:1 resonance which pumps the rotational energy into vertical motions; (5) Peanut/boxy shaped bulges form at the beginning of the plateau and grow with time; (6) Strong stellar bars in spinning halos can avoid fast braking, resolving the long standing discrepancy between observations and $N$-body simulations. This behavior of stellar bars along the $\lambda$- and DM density-sequences, reveals a wealth of stellar bar properties which require additional study.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
